The singlet scalar state in a chiral ensemble in $SU(2)$ with two fundamental flavours

Composite Higgs models are a class of Beyond the Standard Model (BSM) models proposed to address the hierarchy and naturalness problems associated with the Standard Model (SM) Higgs. A new QCD-like strongly interacting sector based on $SU(2)$ with two fundamental flavours can be used to build a composite Higgs model which is not yet ruled out by experiment. The role of the singlet scalar resonance will affect Higgs phenomenology at the LHC. In this project our goal is to understand the properties of the singlet scalar state in the new strongly interacting sector in isolation as a first step to understanding the role of this state in composite Higgs models. We present here the first lattice results for the mass of the $\sigma$ in $SU(2)$ with two fundamental flavours using exponential clover Wilson fermions.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

